Smoothed Distance Kernels for MMDs and Applications in Wasserstein Gradient Flows

Negative distance kernels $K(x,y) := - \|x-y\|$ were used in the definition of maximum mean discrepancies (MMDs) in statistics and lead to favorable numerical results in various applications. In particular, so-called slicing techniques for handling high-dimensional kernel summations profit from the simple parameter-free structure of the distance kernel. However, due to its non-smoothness in $x=y$, most of the classical theoretical results, e.g. on Wasserstein gradient flows of the corresponding MMD functional do not longer hold true. In this paper, we propose a new kernel which keeps the favorable properties of the negative distance kernel as being conditionally positive definite of order one with a nearly linear increase towards infinity and a simple slicing structure, but is Lipschitz differentiable now. Our construction is based on a simple 1D smoothing procedure of the absolute value function followed by a Riemann-Liouville fractional integral transform. Numerical results demonstrate that the new kernel performs similarly well as the negative distance kernel in gradient descent methods, but now with theoretical guarantees.

==> mnist_N100_it32769_m0_P785_loss.txt <==
1 3.03545 14.5833
2 2.85168 14.2068
3 2.68176 13.8614
4 2.52369 13.5404
5 2.37983 13.2417
6 2.23083 12.9668
7 2.09291 12.715
8 1.94834 12.4864
9 1.82289 12.2769
10 1.70636 12.0853
11 1.59251 11.9085
12 1.48752 11.7487
13 1.38603 11.6012
14 1.29252 11.4671
15 1.22606 11.3421
16 1.14146 11.2279
17 1.07049 11.1228
18 0.998667 11.0254
20 0.884438 10.853
21 0.82921 10.7758
23 0.745646 10.6361
24 0.715652 10.5719
26 0.642756 10.4571
28 0.59151 10.3556
30 0.546135 10.2643
32 0.511564 10.1834
34 0.482861 10.1108
37 0.465322 10.0143
39 0.43488 9.95848
42 0.436045 9.88037
45 0.421276 9.81336
49 0.408857 9.73905
52 0.40602 9.69152
56 0.408341 9.63425
60 0.401903 9.58813
64 0.403663 9.54977
69 0.394375 9.51047
74 0.38923 9.47765
79 0.3885 9.45196
84 0.392432 9.42947
91 0.398223 9.40629
97 0.385297 9.38902
104 0.381411 9.37132
111 0.394092 9.35748
119 0.3919 9.34029
128 0.388508 9.32227
137 0.386798 9.30564
147 0.381676 9.28638
158 0.382631 9.26729
169 0.38181 9.24621
181 0.390595 9.2202
194 0.387687 9.1949
208 0.376899 9.16445
223 0.37352 9.13049
239 0.373258 9.09167
256 0.373673 9.05191
274 0.367985 9.00272
294 0.364174 8.94909
315 0.355861 8.89271
338 0.357083 8.83372
362 0.350053 8.77233
388 0.343799 8.70352
416 0.343785 8.62843
446 0.340049 8.55167
478 0.328993 8.47265
512 0.327729 8.39149
549 0.320934 8.30942
588 0.322905 8.21851
630 0.317093 8.12505
676 0.309316 8.0302
724 0.305241 7.9361
776 0.302233 7.8429
832 0.300495 7.74558
891 0.296579 7.64958
955 0.290452 7.55552
1024 0.286754 7.45938
1097 0.279682 7.35968
1176 0.28253 7.26337
1261 0.281287 7.15939
1351 0.276957 7.05857
1448 0.269922 6.9527
1552 0.272631 6.84594
1663 0.263411 6.7372
1783 0.261714 6.62436
1911 0.261184 6.5
2048 0.256149 6.37359
2195 0.25307 6.24024
2353 0.250035 6.10127
2521 0.246452 5.96085
2702 0.240551 5.81255
2896 0.236373 5.6393
3104 0.232668 5.45614
3327 0.227232 5.25392
3566 0.224582 5.02207
3822 0.21167 4.77847
4096 0.202555 4.51103
4390 0.190607 4.21695
4705 0.180156 3.89387
5043 0.166168 3.52416
5405 0.147766 3.11817
5793 0.130096 2.76356
6208 0.116383 2.45628
6654 0.103388 2.10253
7132 0.0883607 1.76787
7643 0.0750529 1.42393
8192 0.061481 1.03369
8780 0.0409989 0.602815
9410 0.0192321 0.0881866
10086 0.0132121 0.00874773
10809 0.0132352 0.00856039
11585 0.0132121 0.00866888
12417 0.0132121 0.00878906
13308 0.0132352 0.00852467
14263 0.0131659 0.00862034
15287 0.0132121 0.00868427
16384 0.0132583 0.00878906
17560 0.0132352 0.00864023
18820 0.0132583 0.00871059
20171 0.0132352 0.00858931
21619 0.0132121 0.00858042
23170 0.0132121 0.00859375
24834 0.0132121 0.00872153
26616 0.0132352 0.00861149
28526 0.013189 0.00866228
30574 0.0132352 0.00866888
32768 0.0132812 0.00851123


==> mnist_N100_smootheps0.0001_it32769_m0_P785_loss.txt <==
1 3.03546 14.5835
2 2.85173 14.2071
3 2.68182 13.8618
4 2.52377 13.5409
5 2.37994 13.2423
6 2.23095 12.9674
7 2.09305 12.7157
8 1.94849 12.4871
9 1.82305 12.2776
10 1.70653 12.0861
11 1.59269 11.9093
12 1.4877 11.7495
13 1.38622 11.602
14 1.29271 11.4679
15 1.22625 11.3429
16 1.14168 11.2287
17 1.07072 11.1237
18 0.998889 11.0263
20 0.884697 10.8538
21 0.829388 10.7767
23 0.745821 10.6369
24 0.715842 10.5727
26 0.642895 10.4579
28 0.591539 10.3563
30 0.546327 10.265
32 0.511666 10.1841
34 0.482951 10.1114
37 0.465373 10.0149
39 0.434871 9.95904
42 0.436143 9.88106
45 0.421337 9.814
49 0.408947 9.73957
52 0.406098 9.69192
56 0.408413 9.63475
60 0.401901 9.58879
64 0.403509 9.55068
69 0.39451 9.51117
74 0.38936 9.47835
79 0.388709 9.45265
84 0.392409 9.4299
91 0.397887 9.4071
97 0.385538 9.39022
104 0.381242 9.37194
111 0.394147 9.35767
119 0.391625 9.3409
128 0.38832 9.32298
137 0.386771 9.30612
147 0.382102 9.28686
158 0.382398 9.2674
169 0.381672 9.24575
181 0.390274 9.21972
194 0.387324 9.19471
208 0.376689 9.16403
223 0.372807 9.12988
239 0.373205 9.09067
256 0.373221 9.05061
274 0.368526 9.00206
294 0.364554 8.94735
315 0.356135 8.89069
338 0.357281 8.83074
362 0.34961 8.77029
388 0.345747 8.70074
416 0.343173 8.62487
446 0.341234 8.54915
478 0.329209 8.46863
512 0.327497 8.38692
549 0.321563 8.30274
588 0.322088 8.21345
630 0.317271 8.12131
676 0.309175 8.02499
724 0.304614 7.92665
776 0.303373 7.83246
832 0.300185 7.73086
891 0.294231 7.63309
955 0.289346 7.53919
1024 0.285502 7.44082
1097 0.279663 7.34072
1176 0.283549 7.24552
1261 0.281462 7.14464
1351 0.27562 7.04392
1448 0.271063 6.93601
1552 0.269702 6.82235
1663 0.261394 6.70997
1783 0.264434 6.59736
1911 0.261784 6.47531
2048 0.253862 6.34261
2195 0.255121 6.20682
2353 0.250813 6.06709
2521 0.247323 5.91831
2702 0.238945 5.75385
2896 0.234546 5.57606
3104 0.231926 5.38051
3327 0.22576 5.1604
3566 0.221993 4.92296
3822 0.209746 4.66031
4096 0.197883 4.36555
4390 0.184749 4.06011
4705 0.172033 3.72131
5043 0.156295 3.39818
5405 0.140566 3.09653
5793 0.12952 2.7999
6208 0.117221 2.49167
6654 0.104787 2.14327
7132 0.0876324 1.77703
7643 0.0726605 1.35207
8192 0.0519458 0.929923
8780 0.0384404 0.565984
9410 0.00960016 0.00599772
10086 0.00969506 0.00593699
10809 0.00982016 0.00590154
11585 0.0096319 0.00594662
12417 0.00966353 0.00604207
13308 0.00975781 0.0059402
14263 0.00960016 0.00573434
15287 0.00953637 0.00571101
16384 0.00982016 0.00587238
17560 0.0096319 0.00591768
18820 0.00966353 0.00571435
20171 0.00982016 0.00582346
21619 0.00950432 0.00576751
23170 0.00972648 0.00579061
24834 0.00969506 0.00592734
26616 0.00966353 0.00570433
28526 0.0096319 0.00576751
30574 0.00956832 0.00594982
32768 0.00972648 0.00583981


==> mnist_N100_smootheps0.001_it32769_m0_P785_loss.txt <==
1 3.03544 14.5835
2 2.8517 14.2071
3 2.68179 13.8618
4 2.52373 13.5409
5 2.3799 13.2423
6 2.23091 12.9673
7 2.09302 12.7156
8 1.94846 12.4871
9 1.823 12.2776
10 1.70647 12.086
11 1.59262 11.9093
12 1.48764 11.7495
13 1.38614 11.602
14 1.29263 11.4679
15 1.22615 11.3429
16 1.14162 11.2287
17 1.07065 11.1236
18 0.99875 11.0263
20 0.88454 10.8537
21 0.829286 10.7766
23 0.745708 10.6368
24 0.715668 10.5727
26 0.642711 10.4579
28 0.591428 10.3563
30 0.546161 10.265
32 0.511412 10.1841
34 0.482737 10.1114
37 0.465137 10.0148
39 0.434654 9.95896
42 0.435956 9.88097
45 0.42101 9.81388
49 0.408756 9.73947
52 0.406031 9.69204
56 0.408072 9.6347
60 0.401673 9.58873
64 0.403273 9.55054
69 0.394181 9.51108
74 0.388855 9.47827
79 0.388372 9.45244
84 0.392376 9.42992
91 0.397739 9.40688
97 0.384923 9.38939
104 0.381421 9.37144
111 0.393924 9.35719
119 0.391279 9.34039
128 0.3879 9.32231
137 0.386895 9.30523
147 0.382082 9.28612
158 0.38211 9.26635
169 0.381616 9.2445
181 0.390079 9.21782
194 0.387402 9.19265
208 0.375956 9.16216
223 0.372628 9.12823
239 0.373445 9.08959
256 0.373473 9.04935
274 0.367925 9.00154
294 0.36443 8.94572
315 0.354866 8.88894
338 0.356946 8.82941
362 0.349261 8.76915
388 0.345014 8.69883
416 0.343047 8.62445
446 0.341323 8.54791
478 0.329197 8.46836
512 0.329843 8.38702
549 0.320133 8.30496
588 0.321418 8.21462
630 0.31568 8.12174
676 0.308609 8.02575
724 0.303622 7.92773
776 0.304308 7.83127
832 0.298253 7.73204
891 0.294802 7.63677
955 0.290131 7.53994
1024 0.286433 7.44103
1097 0.278913 7.34142
1176 0.285785 7.2408
1261 0.280821 7.1387
1351 0.277117 7.0372
1448 0.270378 6.9293
1552 0.269173 6.82385
1663 0.262202 6.71416
1783 0.25954 6.60289
1911 0.261333 6.48087
2048 0.254189 6.35323
2195 0.254586 6.21771
2353 0.248618 6.07905
2521 0.242527 5.93037
2702 0.239251 5.77347
2896 0.233436 5.60015
3104 0.229372 5.40457
3327 0.224681 5.19547
3566 0.218317 4.9645
3822 0.208626 4.71634
4096 0.200224 4.4437
4390 0.18854 4.16144
4705 0.174761 3.84824
5043 0.160432 3.53302
5405 0.147008 3.2287
5793 0.135402 2.90836
6208 0.120013 2.58573
6654 0.110891 2.30016
7132 0.0995105 1.99935
7643 0.0855032 1.68237
8192 0.0736326 1.40354
8780 0.0633005 1.02589
9410 0.0295122 0.266083
10086 0.00340539 0.0118289
10809 0.00331456 0.0120399
11585 0.00331456 0.0118144
12417 0.00366439 0.0120415
13308 0.00302577 0.0118515
14263 0.00340539 0.0118884
15287 0.00349386 0.0119428
16384 0.00340539 0.0119556
17560 0.00331456 0.011795
18820 0.00281684 0.0118708
20171 0.00331456 0.0118047
21619 0.00340539 0.0117723
23170 0.00302577 0.011816
24834 0.00331456 0.01197
26616 0.00281684 0.0119061
28526 0.00322118 0.0118386
30574 0.00340539 0.0119093
32768 0.00322118 0.0119317


==> mnist_N100_smootheps0.01_it32769_m0_P785_loss.txt <==
1 3.03524 14.5836
2 2.85152 14.2072
3 2.68162 13.8619
4 2.52356 13.5409
5 2.3797 13.2423
6 2.23074 12.9674
7 2.09283 12.7157
8 1.94822 12.4871
9 1.8228 12.2776
10 1.70615 12.0861
11 1.59226 11.9093
12 1.48721 11.7494
13 1.38564 11.6019
14 1.29206 11.4678
15 1.22553 11.3427
16 1.14092 11.2285
17 1.06981 11.1236
18 0.997994 11.0263
20 0.883561 10.8538
21 0.828266 10.7767
23 0.744577 10.6368
24 0.714463 10.5727
26 0.641209 10.458
28 0.589915 10.3565
30 0.544172 10.2652
32 0.50948 10.1844
34 0.480581 10.1118
37 0.462901 10.0154
39 0.432367 9.95946
42 0.433788 9.88154
45 0.419021 9.81448
49 0.406006 9.74014
52 0.403058 9.69249
56 0.405627 9.63552
60 0.399258 9.58924
64 0.400415 9.55113
69 0.391448 9.51152
74 0.385847 9.4786
79 0.385717 9.4524
84 0.38966 9.43022
91 0.394924 9.40644
97 0.381994 9.38929
104 0.378476 9.37153
111 0.391106 9.35732
119 0.388317 9.34076
128 0.385226 9.32268
137 0.38399 9.30559
147 0.378872 9.28604
158 0.37972 9.26642
169 0.3789 9.24574
181 0.387453 9.21873
194 0.384436 9.19367
208 0.373713 9.16343
223 0.369439 9.13012
239 0.369933 9.09181
256 0.370804 9.05123
274 0.365494 9.00338
294 0.361915 8.94897
315 0.352202 8.89229
338 0.354217 8.8329
362 0.346876 8.7705
388 0.342301 8.70176
416 0.340213 8.62655
446 0.336904 8.54924
478 0.326203 8.47125
512 0.325235 8.38832
549 0.316899 8.30654
588 0.319605 8.21712
630 0.314108 8.12442
676 0.306251 8.02985
724 0.300123 7.9312
776 0.298471 7.83794
832 0.294874 7.73635
891 0.29245 7.64075
955 0.283753 7.54696
1024 0.281209 7.44644
1097 0.272458 7.34533
1176 0.279801 7.2486
1261 0.277189 7.14907
1351 0.269851 7.04786
1448 0.26615 6.94055
1552 0.267876 6.83517
1663 0.259309 6.72293
1783 0.257733 6.60632
1911 0.25369 6.48544
2048 0.251664 6.35057
2195 0.247518 6.21854
2353 0.245296 6.07812
2521 0.240588 5.93044
2702 0.233298 5.76586
2896 0.229504 5.5858
3104 0.225434 5.38526
3327 0.217321 5.15824
3566 0.215581 4.90955
3822 0.203766 4.63713
4096 0.192451 4.35543
4390 0.179706 4.06263
4705 0.170735 3.75389
5043 0.156219 3.39417
5405 0.137819 3.02941
5793 0.12343 2.70476
6208 0.107384 2.40479
6654 0.0953861 2.10298
7132 0.0829855 1.7517
7643 0.0662268 1.38428
8192 0.0504254 1.01469
8780 0.0381615 0.652113
9410 0.0235544 0.28878
10086 0.0096319 0.120888
10809 0.010712 0.120725
11585 0.0100353 0.120706
12417 0.0102757 0.12047
13308 0.0104232 0.120628
14263 0.0103054 0.120818
15287 0.0105106 0.120611
16384 0.0103054 0.120449
17560 0.00904362 0.120653
18820 0.0106261 0.120699
20171 0.0100657 0.120834
21619 0.009375 0.120357
23170 0.0104232 0.120756
24834 0.0092108 0.120567
26616 0.0102162 0.120681
28526 0.0105686 0.120811
30574 0.00950432 0.120981
32768 0.0102757 0.120775


==> mnist_N100_smootheps0.1_it32769_m0_P785_loss.txt <==
1 3.04635 14.586
2 2.86503 14.2103
3 2.69704 13.8657
4 2.54098 13.5455
5 2.39858 13.2473
6 2.25081 12.973
7 2.11455 12.7216
8 1.97049 12.4939
9 1.84586 12.2852
10 1.72911 12.095
11 1.61555 11.9194
12 1.51019 11.7608
13 1.40806 11.6151
14 1.31351 11.4828
15 1.24692 11.3594
16 1.16132 11.2472
17 1.08972 11.1442
18 1.01634 11.0489
20 0.899579 10.8804
21 0.842763 10.8054
23 0.754905 10.67
24 0.724909 10.6082
26 0.64775 10.4972
28 0.591908 10.3989
30 0.543167 10.3109
32 0.504473 10.2326
34 0.472616 10.1621
37 0.45138 10.068
39 0.417393 10.0124
42 0.417217 9.93545
45 0.399891 9.86868
49 0.384219 9.79317
52 0.380487 9.74417
56 0.382785 9.6854
60 0.372348 9.63646
64 0.373536 9.59594
69 0.364727 9.55235
74 0.356601 9.5163
79 0.357157 9.48743
84 0.360852 9.46238
91 0.366048 9.43415
97 0.352852 9.41491
104 0.347054 9.39587
111 0.360685 9.38021
119 0.357912 9.36342
128 0.356563 9.3451
137 0.35436 9.32995
147 0.350051 9.313
158 0.350381 9.29704
169 0.34904 9.27989
181 0.359828 9.25756
194 0.356638 9.23732
208 0.346391 9.21203
223 0.341199 9.18437
239 0.340839 9.15138
256 0.342144 9.11923
274 0.340867 9.08073
294 0.337714 9.03432
315 0.329298 8.98505
338 0.327896 8.93112
362 0.31998 8.87439
388 0.31145 8.8115
416 0.315132 8.74255
446 0.308519 8.67082
478 0.29896 8.59607
512 0.292868 8.51885
549 0.285001 8.44488
588 0.286788 8.36462
630 0.277853 8.28134
676 0.273225 8.19442
724 0.265281 8.10418
776 0.263025 8.0142
832 0.261408 7.92335
891 0.254653 7.83407
955 0.247258 7.74588
1024 0.238409 7.65399
1097 0.231065 7.56131
1176 0.238652 7.4728
1261 0.237106 7.38253
1351 0.228643 7.29205
1448 0.229418 7.19788
1552 0.223334 7.107
1663 0.215813 7.00752
1783 0.212821 6.9096
1911 0.211303 6.80665
2048 0.203172 6.70309
2195 0.201756 6.594
2353 0.198162 6.48568
2521 0.195851 6.37405
2702 0.190915 6.25366
2896 0.185691 6.12773
3104 0.181007 5.99204
3327 0.178368 5.85576
3566 0.181761 5.70875
3822 0.176571 5.5519
4096 0.162348 5.38798
4390 0.158287 5.20966
4705 0.156168 5.02906
5043 0.143429 4.84766
5405 0.143654 4.66962
5793 0.131909 4.49382
6208 0.132849 4.32389
6654 0.12226 4.15449
7132 0.122095 3.98328
7643 0.116317 3.81346
8192 0.102927 3.62334
8780 0.0907529 3.45126
9410 0.0872275 3.30946
10086 0.0790685 3.19791
10809 0.0786001 3.10247
11585 0.0751057 3.02419
12417 0.0712952 2.96537
13308 0.0711881 2.91546
14263 0.0548547 2.86665
15287 0.0628214 2.83703
16384 0.0675589 2.83036
17560 0.0613567 2.83213
18820 0.0693819 2.82839
20171 0.0627388 2.82057
21619 0.0583694 2.81506
23170 0.0572396 2.8041
24834 0.0520104 2.79618
26616 0.0528312 2.78223
28526 0.0541773 2.77494
30574 0.0580601 2.75921
32768 0.0563422 2.75256


==> mnist_N100_smootheps1_it32769_m0_P785_loss.txt <==
1 2.61177 14.6657
2 2.48091 14.3213
3 2.35935 14.0007
4 2.24353 13.7015
5 2.13561 13.4216
6 2.02615 13.1621
7 1.92239 12.9222
8 1.81748 12.7022
9 1.72193 12.4996
10 1.62967 12.3135
11 1.53876 12.1431
12 1.45602 11.9874
13 1.37425 11.8452
14 1.29777 11.7158
15 1.23306 11.5959
16 1.16061 11.4874
17 1.09731 11.3883
18 1.03339 11.298
20 0.923975 11.1399
21 0.869765 11.0713
23 0.778322 10.9501
24 0.737977 10.8965
26 0.657234 10.8026
28 0.590291 10.7225
30 0.528684 10.6536
32 0.474805 10.5938
34 0.429078 10.5417
37 0.375439 10.4738
39 0.338154 10.4342
42 0.307293 10.3809
45 0.27424 10.3337
49 0.242341 10.2781
52 0.22545 10.2404
56 0.2109 10.1939
60 0.197818 10.1516
64 0.187884 10.1125
69 0.178553 10.067
74 0.171733 10.0249
79 0.167275 9.98642
84 0.167206 9.95017
91 0.165673 9.90358
97 0.154822 9.86746
104 0.151292 9.82881
111 0.15271 9.79389
119 0.151361 9.75774
128 0.149254 9.72097
137 0.147161 9.68845
147 0.144571 9.65641
158 0.143546 9.62557
169 0.144702 9.59873
181 0.147811 9.57271
194 0.145165 9.54858
208 0.142466 9.52604
223 0.138239 9.5052
239 0.139128 9.48639
256 0.144115 9.46965
274 0.139483 9.45407
294 0.142907 9.43874
315 0.134751 9.42492
338 0.139181 9.41181
362 0.141594 9.40015
388 0.136953 9.388
416 0.139212 9.37556
446 0.138852 9.36352
478 0.139837 9.35122
512 0.139124 9.3376
549 0.134946 9.32267
588 0.139785 9.30776
630 0.139702 9.29098
676 0.135344 9.27113
724 0.137322 9.24774
776 0.139671 9.22353
832 0.127887 9.19568
891 0.137122 9.1658
955 0.13261 9.13045
1024 0.126162 9.09056
1097 0.125473 9.04689
1176 0.122285 8.99836
1261 0.123106 8.94454
1351 0.119794 8.88643
1448 0.120236 8.82379
1552 0.112266 8.75835
1663 0.11108 8.69074
1783 0.106416 8.61828
1911 0.103344 8.54549
2048 0.100116 8.4715
2195 0.0969506 8.39564
2353 0.095242 8.3205
2521 0.0903822 8.24697
2702 0.0883745 8.17423
2896 0.0838598 8.10189
3104 0.0774187 8.0302
3327 0.0790415 7.95921
3566 0.0749349 7.89027
3822 0.0742886 7.82418
4096 0.0720616 7.76034
4390 0.0701735 7.69869
4705 0.0685544 7.63771
5043 0.0655692 7.57868
5405 0.0635747 7.51995
5793 0.0623827 7.46233
6208 0.0612771 7.40278
6654 0.0608673 7.3445
7132 0.0577703 7.28702
7643 0.0569509 7.22786
8192 0.0545534 7.16918
8780 0.0543853 7.10997
9410 0.0523029 7.05018
10086 0.0515625 6.98898
10809 0.0491132 6.9276
11585 0.0483871 6.86622
12417 0.0477778 6.80487
13308 0.0462326 6.7428
14263 0.0443871 6.68024
15287 0.0434841 6.61599
16384 0.0426766 6.5509
17560 0.0425046 6.48455
18820 0.0414725 6.41648
20171 0.0390156 6.34715
21619 0.0385276 6.27548
23170 0.0389843 6.20235
24834 0.0382892 6.12727
26616 0.0379691 6.04838
28526 0.0361745 5.96479
30574 0.0357331 5.87791
32768 0.0345698 5.78492

